Combined Acoustic and Pronunciation Modelling for Non-Native Speech Recognition

In this paper, we present several adaptation methods for non-native speech recognition. We have tested pronunciation modelling, MLLR and MAP non-native pronunciation adaptation and HMM models retraining on the HIWIRE foreign accented English speech database. The ``phonetic confusion'' scheme we have developed consists in associating to each spoken phone several sequences of confused phones. In our experiments, we have used different combinations of acoustic models representing the canonical and the foreign pronunciations: spoken and native models, models adapted to the non-native accent with MAP and MLLR. The joint use of pronunciation modelling and acoustic adaptation led to further improvements in recognition accuracy. The best combination of the above mentioned techniques resulted in a relative word error reduction ranging from 46% to 71%.

==> text.txt <==
Abstract

This paper presents a fully automated approach for the recognition of non-native speech based 
on acoustic model merging. For a native language (L1) and spoken language (L2), pronunciation 
variants of the phones of (L2) are automatically extracted from an existing non-native data base 
as a confusion matrix with phones of (L1). This confusion matrix is then used to modify the 
acoustic models of the phones of (L1). 

Introduction

Parler de ce qui existe
...
Pas complètement automatique

==> our approach : fully automated 



DATA BASE

The data base consists of 2100 english sentenses uttered by 21 french speakers and recorded in a noise-free
environmet with a 16Khz sampling rate. The used acoustic parameters are 13 MFCCs with their first and second time
derivatives. For the acoustic models, we used three-state Hidden Markov Models and 128 component gaussian mixture per state 
(with diagonal covariances). The english models were trained on the TIMIT data base, while the french
ones were trained on the french data base ''Espere''. The latter consists of xxxx sentences uttered by
yyyy speakers (clean, 16Khz, 8 bits).





